Stationarity and Spectral Characterization of Random Signals on Simplicial Complexes

It is increasingly common for data to possess intricate structure, necessitating new models and analytical tools. Graphs, a prominent type of structure, can encode the relationships between any two entities (nodes). However, graphs neither allow connections that are not dyadic nor permit relationships between sets of nodes. We thus turn to simplicial complexes for connecting more than two nodes as well as modeling relationships between simplices, such as edges and triangles. Our data then consist of signals lying on topological spaces, represented by simplicial complexes. Much recent work explores these topological signals, albeit primarily through deterministic formulations. We propose a probabilistic framework for random signals defined on simplicial complexes. Specifically, we generalize the classical notion of stationarity. By spectral dualities of Hodge and Dirac theory, we define stationary topological signals as the outputs of topological filters given white noise. This definition naturally extends desirable properties of stationarity that hold for both time-series and graph signals. Crucially, we properly define topological power spectral density (PSD) through a clear spectral characterization. We then discuss the advantages of topological stationarity due to spectral properties via the PSD. In addition, we empirically demonstrate the practicality of these benefits through multiple synthetic and real-world simulations.

==> images/exp1_AR_table.csv <==
x,err_samp,err_cor,err_per,err_maspat,err_maspec,err_arspat,err_arspec,time_samp,time_cor,time_per,time_maspat,time_maspec,time_arspat,time_arspec
100,0.145182293366658,0.0206993962071663,0.0206993962071663,0.856120546128799,0.856120546128799,0.0867300441614628,0.00137580293464218,0.000434,0.001801,0.0010935,0.013692,0.003689,0.0162295,0.002339
167,0.0875080739882577,0.0118175179172958,0.0118175179172958,0.856055164596958,0.856055164596958,0.028494454881708,0.000868388253675993,0.0003715,0.001695,0.0010905,0.0126165,0.0035255,0.0156805,0.0023655
278,0.0555475978360247,0.00579235976311467,0.00579235976311466,0.855961952769132,0.855961952769132,0.0121432800807977,0.000354276636826033,0.000435,0.00179,0.001458,0.012422,0.0034635,0.0152655,0.0021595
464,0.0300804638674815,0.00402223488388891,0.00402223488388893,0.855916725757284,0.855916725757284,0.00508157346699158,0.000213338567170901,0.0004775,0.001677,0.0013825,0.012081,0.0033335,0.0144575,0.002264
774,0.0178796702445086,0.00262623298926236,0.00262623298926237,0.855912014738938,0.855912014738939,0.00197784019893807,7.89623074376693e-05,0.0006645,0.0018615,0.001959,0.012235,0.00359,0.014697,0.0024525
1292,0.0107824049835541,0.00160423101245155,0.00160423101245157,0.855913418008995,0.855913418008995,0.00145670050014491,6.6562049437612e-05,0.0009375,0.0021265,0.003077,0.013085,0.004025,0.0153735,0.0027645
2154,0.00642601100202046,0.000938985401882709,0.000938985401882704,0.855893075204225,0.855893075204225,0.00137061841250693,5.41670547718338e-05,0.001617,0.0030705,0.0040805,0.0134375,0.00486,0.016658,0.0037095
3594,0.00374997634674333,0.000562764762526918,0.000562764762526928,0.855893339110492,0.855893339110492,0.000579768674726249,1.65727639665679e-05,0.00274,0.00402,0.0061875,0.0143775,0.005745,0.017161,0.0044345
5995,0.00224376529616018,0.000306719054346495,0.000306719054346498,0.855894124856779,0.855894124856779,0.000658080410219539,1.60990368894316e-05,0.004001,0.0049895,0.008196,0.014766,0.0067195,0.017422,0.00501
10000,0.00133900213886742,0.000190059982709564,0.000190059982709563,0.855894939588287,0.855894939588287,0.00136489594677674,5.2001521174464e-06,0.005493,0.0062215,0.0122115,0.0161635,0.0077415,0.0187175,0.0066725


==> images/exp1_MA_table.csv <==
x,err_samp,err_cor,err_per,err_maspat,err_maspec,err_arspat,err_arspec,time_samp,time_cor,time_per,time_maspat,time_maspec,time_arspat,time_arspec
100,0.719992552287065,0.0201399727500354,0.0201399727500354,0.000759443959266183,0.000759443959266236,1.58291625829898,0.779261747598549,0.000344,0.001356,0.000824,0.0114595,0.002843,0.013552,0.001789
167,0.437225587811476,0.0112602677067693,0.0112602677067693,0.000561403169120895,0.000561403169120886,0.91961225635733,0.769527785393659,0.000308,0.0012875,0.000833,0.01133,0.002939,0.013706,0.001945
278,0.26087275063147,0.00733333354358683,0.0073333335435868,0.000332254488919306,0.000332254488919262,0.672008171554978,0.758968592562184,0.000386,0.0014475,0.0012215,0.011777,0.0031375,0.014042,0.0020025
464,0.154378405041612,0.00424683492277063,0.00424683492277061,0.000156659816874972,0.000156659816875021,0.599606951693925,0.740313244846703,0.0004345,0.001501,0.001216,0.0119325,0.003279,0.014228,0.002159
774,0.0934737573786408,0.00253271477889532,0.00253271477889534,0.000116336743630714,0.000116336743630784,0.591417537066775,0.753458745361953,0.000625,0.001718,0.0017405,0.0121305,0.003409,0.014507,0.002418
1292,0.055182298185297,0.00139817811589219,0.00139817811589218,5.60178547165438e-05,5.60178547164754e-05,0.611630868333539,0.750350999434203,0.0009005,0.002092,0.002988,0.012729,0.0037905,0.0148945,0.002573
2154,0.0334047513216727,0.000923513731733082,0.000923513731733069,3.99128097287248e-05,3.99128097287269e-05,0.64139104382276,0.753083937072754,0.0014605,0.0025715,0.003864,0.0131865,0.0043865,0.0155415,0.0031815
3594,0.0201280845476069,0.000545385411969321,0.000545385411969329,2.48881900258965e-05,2.4888190025898e-05,0.674949388766044,0.752642078076602,0.002037,0.003201,0.005371,0.0135815,0.004952,0.0157275,0.0036935
5995,0.0121796984817457,0.000324734747568374,0.000324734747568374,1.1670276025578e-05,1.16702760255904e-05,0.702103531784201,0.748676434312787,0.003182,0.0042365,0.007656,0.0147945,0.0059935,0.017524,0.0048815
10000,0.00720335407575308,0.000187778985357217,0.000187778985357217,6.30345771715798e-06,6.30345771715426e-06,0.715482911758538,0.746801313390064,0.005334,0.006762,0.0147365,0.0168595,0.008159,0.018964,0.006788


==> images/exp2_cov_err_table.csv <==
x,ma_samp,ma_corr,ma_peri,ma_maspat,ma_maspec,ma_arspat,ma_arspec,ma_wiener,ar_samp,ar_corr,ar_peri,ar_maspat,ar_maspec,ar_arspat,ar_arspec,ar_wiener
1,0.156863971184188,0.134011220368885,0.134011220368885,0.133814205848018,0.133814205848018,0.670476990188809,0.67641242037664,0.0282255084418796,0.0263025497450207,0.0224730887132208,0.0224730887132208,0.874621435890791,0.87462143589079,0.731438747290625,0.715635802254061,0.00210837573375225
1.45923280296108,0.129518303231767,0.108502006671189,0.108502006671189,0.10829169965249,0.10829169965249,0.673256293141735,0.68096038404333,0.0249355861849292,0.0216806487557197,0.0182805571775773,0.0182805571775773,0.870366458493817,0.870366458493817,0.683991369761693,0.668047708660224,0.00204623498246182
2.12936037323766,0.098129248189104,0.0796895236592066,0.0796895236592066,0.07947149878523,0.0794714987852294,0.678717254802898,0.691937537841339,0.0211054203321472,0.016489534374607,0.0134419977419186,0.0134419977419186,0.865564134681494,0.865564134681494,0.607407640476203,0.589644864434765,0.00187954712566169
3.10723250595386,0.0667491431587756,0.0508868036310156,0.0508868036310156,0.0506495984030105,0.0506495984030106,0.696821191531109,0.715502161922126,0.0166975526358314,0.0111871132884672,0.00864938342954925,0.00864938342954924,0.860832976337284,0.860832976337284,0.487257914520225,0.473274923523292,0.00163603687439984
4.53417559911485,0.0395162059262857,0.0264286602203152,0.0264286602203152,0.0262554939517042,0.0262554939517041,0.720666345865014,0.74620287193163,0.0123264926915499,0.00666382331129616,0.0045845365629019,0.00458453656290191,0.856829744091886,0.856829744091886,0.313277219554772,0.293982236046658,0.00153355343985504
6.61641776861411,0.0207340980314508,0.0102631705268962,0.0102631705268962,0.0100727058828173,0.0100727058828172,0.749717797225516,0.782604781578267,0.0091098606825656,0.00362858697899133,0.00193208033541971,0.00193208033541971,0.854173172230329,0.854173172230329,0.123768409888243,0.0986508625314087,0.00148781260144272
9.6548938460563,0.0113232006104071,0.00266456606476505,0.00266456606476505,0.00248511062465514,0.00248511062465521,0.753713262183353,0.789369802911183,0.00741796073341864,0.00208604427040188,0.000633804734217524,0.000633804734217523,0.852932866965912,0.852932866965912,0.0228604698734177,0.0157059179849693,0.00140023832415174
14.0887378092725,0.00811107896902969,0.000512657781565919,0.000512657781565916,0.000327646302718495,0.000327646302718494,0.740039853624701,0.769906102239489,0.00697751986895442,0.0015975541340109,0.000264274247830832,0.000264274247830832,0.852589294749542,0.852589294749542,0.00271804834525692,0.00155154772012806,0.00144392843484619
20.5587483636085,0.00734208493281751,0.00020051707188755,0.00020051707188755,2.45334288978738e-05,2.45334288978746e-05,0.727381730585003,0.753522092766633,0.00709316032262095,0.00145876866947454,0.000199187557852931,0.000199187557852932,0.852544798118188,0.852544798118188,0.000652664406062332,0.00207042459103412,0.00143023646832707
30,0.00721083249635857,0.000182359652674634,0.000182359652674635,7.69489989411442e-06,7.69489989411475e-06,0.722661111610674,0.749015676711179,0.00718119192434429,0.00143555400208002,0.000202009652143685,0.000202009652143683,0.852543800634007,0.852543800634007,0.000452094086138842,2.79842009799748e-05,0.00143192296198344


==> images/exp2_sig_err_table.csv <==
x,ma_wiener,ma_noisy,ar_wiener,ar_noisy
1,0.227499100952829,0.0306970092450505,0.156863971184188,0.0263025497450207
1.45923280296108,0.212603313184078,0.0280593364997511,0.129518303231767,0.0216806487557197
2.12936037323766,0.192585496461078,0.0243507353203678,0.098129248189104,0.016489534374607
3.10723250595386,0.165619508858381,0.0199641894766273,0.0667491431587756,0.0111871132884672
4.53417559911485,0.131972871519109,0.0151041127002516,0.0395162059262857,0.00666382331129616
6.61641776861411,0.0935731419183242,0.0101883555718763,0.0207340980314508,0.00362858697899134
9.6548938460563,0.0555981114351244,0.00609975248620289,0.0113232006104071,0.00208604427040188
14.0887378092725,0.0254125909583302,0.00312837345722752,0.00811107896902969,0.0015975541340109
20.5587483636085,0.00748145006985843,0.00147377038974799,0.00734208493281751,0.00145876866947454
30,0.000977043274942132,0.000488871804292209,0.00721083249635857,0.00143555400208002


==> images/exp3_table.csv <==
x,ma_map,ma_smooth,ma_ar1,ma_zero,ar1_map,ar1_smooth,ar1_ar1,ar1_zero,smooth_map,smooth_smooth,smooth_ar1,smooth_zero
20,0.44478939642401,0.890443990377665,0.769648146115204,0.801710984503378,0.00622980567871,0.890161268759364,0.00622980115557775,0.799192961680416,0.759342347649913,0.762546028261886,2.03951806780104,0.796076919806386
25,0.370371386174455,0.853827642135998,0.683316311643152,0.748329436625768,0.00501899962084975,0.870511148366882,0.00501900757266145,0.766749977483124,0.699033753316963,0.709865919177505,1.79187728471912,0.751392101256746
30,0.317862914261617,0.81949277178014,0.635751279502307,0.696986449796665,0.00397558234106726,0.835299046175755,0.0039755843707468,0.710224248271537,0.641342321619168,0.656668499420456,1.5523148390719,0.70357078748611
35,0.273394606236681,0.782707334250805,0.600110075346998,0.646016735730777,0.00311995725440748,0.787674409868011,0.00311995705011539,0.639540507128285,0.580274077847413,0.592258619383133,1.32548678215712,0.643162035534548
40,0.233323355144164,0.743673246843445,0.570343116349905,0.594676515354278,0.00251433561277008,0.755503090550934,0.00251433611419855,0.608197825709415,0.526465869818829,0.543065141495016,1.12445002603114,0.597895050886439
45,0.202742953669963,0.708719321923164,0.540670075719938,0.548025400302319,0.0019624884186328,0.713784295077968,0.00196248822366888,0.556466025264808,0.473404981433873,0.493582437731706,0.958272602596549,0.551066072369711
50,0.177773388127634,0.665053233938127,0.523751385252012,0.497722109419945,0.00161280937930033,0.668923540583858,0.0016128090488253,0.503640154382923,0.421023231914027,0.447519815399443,0.818228532420652,0.505632479491284
55,0.152649642116815,0.617750645369652,0.495651450715873,0.448198269272377,0.00137348155807867,0.630199352410242,0.00137348147633204,0.454437507539763,0.366296298277779,0.397860112159329,0.670755187983495,0.457779611516085
60,0.127358426319349,0.565900781853271,0.464596838465543,0.397386787996205,0.00111489673268117,0.566322282098924,0.00111489677901592,0.3955487166768,0.307149111396817,0.338983447276538,0.553416642948406,0.395624042531149
65,0.118255437893872,0.52802191900182,0.43293558954091,0.357673978741335,0.00090329446831058,0.511400313536474,0.000903294330797522,0.344327673642083,0.265908278142184,0.291251172000059,0.447343155670005,0.34648040631492
70,0.0914006604678101,0.468048217176167,0.396302477882955,0.30195824025974,0.000736521995587675,0.453970124820936,0.000736522056346606,0.297308284246928,0.21898114066877,0.252085163885783,0.365533379320069,0.301156718152691


==> images/exp4adenoising_error_table.csv <==
x,errn,errsm,errwf,Cerrn,Cerrsm,Cerrwf,perrn,perrsm,perrwf
1,0.79542027282079,0.564173723717145,0.391363865076057,0.408405881442786,0.211973307265319,0.114320818796725,0.408405881442786,0.211973307265319,0.114320818796725
1.29154966501488,0.742776804382652,0.532418587944596,0.376835154304063,0.351395906507353,0.206297783274257,0.101104548230224,0.351395906507353,0.206297783274257,0.101104548230224
1.66810053720006,0.681745330441658,0.496346068622335,0.358649451848239,0.300718630758158,0.197773775523466,0.0922889935188327,0.300718630758158,0.197773775523466,0.0922889935188328
2.15443469003188,0.609178425343191,0.45306210033194,0.335705822247673,0.237878405956652,0.189709703086659,0.0822789117032343,0.237878405956652,0.189709703086659,0.0822789117032343
2.78255940220712,0.526866286968112,0.400884660455839,0.305129822877545,0.180454130125149,0.183475072396659,0.065823907750672,0.180454130125149,0.183475072396659,0.0658239077506721
3.59381366380463,0.437189914039565,0.344704236063292,0.269967242951882,0.12216865492109,0.184722345410672,0.0533148889548002,0.12216865492109,0.184722345410672,0.0533148889548002
4.64158883361278,0.343197402395038,0.289262898439118,0.228676493635853,0.0761619875899666,0.186521897106332,0.0368171929690047,0.0761619875899666,0.186521897106332,0.0368171929690047
5.99484250318941,0.251740703535229,0.235130998066257,0.181676088225627,0.0413062470430262,0.195975387861967,0.0228512757441981,0.0413062470430262,0.195975387861967,0.0228512757441981
7.74263682681127,0.168200643669591,0.183748220270129,0.131944684913142,0.0183058074091605,0.206160011589752,0.0118500602573969,0.0183058074091605,0.206160011589752,0.0118500602573969
10,0.100111098749895,0.142930163004885,0.085001830014872,0.00661065346538234,0.218843726334319,0.00497696845681054,0.00661065346538235,0.218843726334319,0.00497696845681053


==> images/exp4ainterp_error_table.csv <==
x,err00,err01,err05,err1,err5,Cerr00,Cerr01,Cerr05,Cerr1,Cerr5,perr00,perr01,perr05,perr1,perr5
20,1.00126531909482,0.913405648601385,0.927025160479872,0.939185376447944,0.976878460448068,0.994660040273392,0.920677975513086,0.945195612973393,0.956726432493396,0.983533598913565,0.674078733544661,0.897553381555301,0.928585887913859,0.945232750848894,0.980629837219209
25.5555555555556,0.978687220172836,0.890802660816728,0.910327089718081,0.926673056876765,0.976428388718751,1.16346295744051,0.903618876955138,0.93450402636213,0.952522705819184,0.985285447055942,0.799252394373483,0.873302300359208,0.917531178923177,0.9404522653009,0.979486927003441
31.1111111111111,0.965779152665817,0.8674637031819,0.889602695761209,0.908790271264841,0.964506936990514,1.11058355463178,0.883612065078928,0.917467485860205,0.937660560295376,0.979557885575413,0.678573473398989,0.837945245160791,0.887046144558046,0.914045886654475,0.970053337205751
36.6666666666667,0.927445176347121,0.834083955862896,0.862319362329405,0.889183554397313,0.956606387742008,0.974220175371574,0.865807953022801,0.905760707940115,0.932592878096791,0.980173161787717,0.692172833928965,0.817091673383819,0.883097675347578,0.916263891396875,0.972228835218626
42.2222222222222,0.876015528307063,0.805969813016637,0.841021888719411,0.869081988619705,0.944855483289256,1.09724803648423,0.851655462817357,0.883565733036248,0.910083326002858,0.969497402053879,0.612380794788726,0.784734537083619,0.852788929841727,0.895666016745521,0.964427341697741
47.7777777777778,0.818528774493056,0.77733956857824,0.827179066778776,0.860224579417594,0.94698638237871,1.08675183943959,0.836355612332827,0.884582545649252,0.916730247724666,0.975907769568827,0.579828359049341,0.768968612398832,0.85093723346966,0.895612904886407,0.966217501343879
53.3333333333333,0.787621301262974,0.743435014768491,0.789210338216762,0.828533853869213,0.92975104669845,1.06044603229474,0.806715388948884,0.859653062712398,0.898445444069669,0.970719017500827,0.598815409883571,0.72360287053431,0.826130522048946,0.878922506908545,0.960421335304464
58.8888888888889,0.708408585322418,0.714530996644957,0.76932830590279,0.815360586329624,0.926527975737321,0.926693949155818,0.800823968263461,0.855594417464762,0.894146628158178,0.968409175642665,0.440843329579018,0.687318588209736,0.811941490692984,0.870190244772926,0.959640353873999
64.4444444444444,0.668271361778923,0.682440860385597,0.740034990105804,0.786146154288593,0.910936173424454,0.874262245154448,0.772463287486914,0.822974188851909,0.86905065028148,0.960858115791162,0.377973397633343,0.664326379309647,0.783216064960108,0.84787791200925,0.954684046551032
70,0.627210340454036,0.656974636941785,0.719975315636304,0.770435524599944,0.902537394521665,0.874567946118723,0.760993837588611,0.814181150401602,0.862731832683536,0.959622421584766,0.35116914773062,0.637765988591646,0.769952988028669,0.838763049893736,0.952706192218236


==> images/exp4aordinterp_error_table.csv <==
x,err00,err01,err02,err05,Cerr00,Cerr01,Cerr02,Cerr05,perr00,perr01,perr02,perr05
0,0.767958472297199,0.734154158459469,0.747736113126403,0.7745785924046,3.96067095045685,0.993464480123018,0.963546876636933,0.931767110919444,0.620861648113132,0.740804205348629,0.766630691970772,0.81721342087433
5.55555555555556,0.795795791985293,0.727691332657919,0.739041554555543,0.768996126005247,4.35856120918236,0.996938027105432,0.965711613630577,0.93057644941459,0.595865740470872,0.724320288718468,0.750073843441514,0.801159726453799
11.1111111111111,0.739170030271821,0.706213789836642,0.717264931120078,0.745910720533231,4.01911688370258,0.979627620769251,0.944864466563679,0.912505273328125,0.529016901488435,0.699884008707164,0.730449165312687,0.784641588466587
16.6666666666667,0.698593250295822,0.685314010057416,0.698345181189668,0.733693331608544,3.58209126394809,0.960315624444202,0.924852698873911,0.891644380063556,0.455819358140508,0.698845123715921,0.725458221839542,0.783277942644168
22.2222222222222,0.689863830644394,0.680196978632552,0.69590881751924,0.730342251808513,3.82974091115527,0.962075260914981,0.931453870230234,0.901638036573278,0.465505650759416,0.689337154553383,0.723427037161551,0.78351570249905
27.7777777777778,0.65111181730637,0.662729436726407,0.67899727731799,0.718229295419457,3.66419300008257,0.97519697363276,0.932621411418113,0.890670278225373,0.400245977225996,0.667900599766065,0.698674194576156,0.763945269377832
33.3333333333333,0.62910085657137,0.650632530091802,0.66542889896004,0.712469248543344,3.16334168375566,0.96601495994658,0.92313975792469,0.884915995776949,0.34990802520302,0.66392583138049,0.696299966466944,0.764782733417457
38.8888888888889,0.600062619726309,0.634448974934177,0.652400738732377,0.698348012102917,3.3273369111867,0.97093282434981,0.921256677076924,0.881646041293665,0.329856360674273,0.651702268649547,0.682175480681365,0.761218500722917
44.4444444444444,0.573052970420167,0.619697477397502,0.640122305426668,0.689130682604599,3.19167159730966,0.963107102341515,0.915914135310532,0.875495596333072,0.343939636292468,0.647998358801411,0.68342335942258,0.754265812529769
50,0.554096476083749,0.608687393062136,0.629436015404256,0.683790929920412,3.33345147323794,0.958388514452904,0.902610904361199,0.860891698330834,0.255237618530843,0.627957581333851,0.66505705262119,0.749765699845693

